Dereverberation Filter by Deconvolution with Frequency Bin Specific Faded Impulse Response

This work introduces a robust single-channel inverse filter for dereverberation of non-ideal recordings, validated on real audio. The developed method focuses on the calculation and modification of a discrete impulse response in order to filter the characteristics from a known digital single channel recording setup and room characteristics such as early reflections and reverberations. The aim is a dryer and clearer signal reconstruction, which ideally would be the direct-path signal. The time domain impulse response is calculated from the cepstral domain and faded by means of frequency bin specific exponential decay in the spectrum. The decay rates are obtained by using the blind estimates of reverberation time ratio between recorded output and test signals for each frequency bin. The modified impulse response does filter a recorded audio-signal by deconvolution. The blind estimation is well known and stands out for its robustness to noise and non-idealities. Estimation of a direct path signal is key to many applications.

==> 00README.XXX.txt <==
###########################################################################
# 00README.XXX — arXiv submission control file
# Purpose:
#   This file tells arXiv how to handle your submission’s TeX source, figures,
#   compilation options, and automatic processing.
#
# Notes:
#   - Lines beginning with ‘#’ are ignored (comments).
#   - Only keep ACTIVE options (uncomment those you need).
#   - File must be named exactly: 00README.XXX
###########################################################################

#---------------------------------------------------------------------------
# Compilation method
#---------------------------------------------------------------------------
# Use one (only ONE) of these:
# processwith: pdflatex          # Standard LaTeX -> PDF workflow (recommended)
# processwith: latex             # Classical TeX (produces DVI first)
# processwith: xelatex           # For Unicode fonts or modern documents
# processwith: lualatex          # For LuaTeX features
# processwith: pdftex            # Low-level control (rarely needed)

#---------------------------------------------------------------------------
# TeX Master File
#---------------------------------------------------------------------------
# Set if your main file is not “main.tex”
# For example:
# \\primary: mypaper.tex

#---------------------------------------------------------------------------
# Figure inclusion options
#---------------------------------------------------------------------------
# Include any special post-processing rules or figure handling:
# figures: all                   # Include all figures found in tar/zip
# nofigures                      # Skip figures (for testing only)
# preferredformats: pdf, png, jpg  # Allowed figure types for compilation

#---------------------------------------------------------------------------
# Bibliography
#---------------------------------------------------------------------------
# If using BibTeX, ensure your .bbl file is generated beforehand.
# The arXiv TeX system will *not* run bibtex for you.
# For example:
# include: references.bbl

#---------------------------------------------------------------------------
# Font handling / package compatibility
#---------------------------------------------------------------------------
# To allow modern packages not installed on arXiv yet:
# texlive: 2023                  # Request the latest TeX Live version
# usehypertex                    # Keeps links active in generated PDF
# usenames                        # Include dvipsnames color definitions

#---------------------------------------------------------------------------
# Compilation passes
#---------------------------------------------------------------------------
# nostamp                         # Remove “arXiv identifier” footer on each page
# nomaketitle                     # Prevents auto-running of \maketitle

#---------------------------------------------------------------------------
# Contact / notes
#---------------------------------------------------------------------------
# Optional note for arXiv staff (seen only internally by them):
# message: “Please compile with pdflatex; figures are embedded.”

#---------------------------------------------------------------------------
# End of file
###########################################################################
